Flat Metric Minimization with Applications in Generative Modeling

We take the novel perspective to view data not as a probability distribution but rather as a current. Primarily studied in the field of geometric measure theory, $k$-currents are continuous linear functionals acting on compactly supported smooth differential forms and can be understood as a generalized notion of oriented $k$-dimensional manifold. By moving from distributions (which are $0$-currents) to $k$-currents, we can explicitly orient the data by attaching a $k$-dimensional tangent plane to each sample point. Based on the flat metric which is a fundamental distance between currents, we derive FlatGAN, a formulation in the spirit of generative adversarial networks but generalized to $k$-currents. In our theoretical contribution we prove that the flat metric between a parametrized current and a reference current is Lipschitz continuous in the parameters. In experiments, we show that the proposed shift to $k>0$ leads to interpretable and disentangled latent representations which behave equivariantly to the specified oriented tangent planes.

==> figures/manifold.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'manifold.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1098.46325972bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.21685168)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{manifold.pdf}}%
    \put(0.65362304,0.16469157){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bbF_\lambda(g_{\sharp}S, T)$}}}%
    \put(0.67787465,0.13305837){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\min_g$!}}}%
    \put(0.21763029,0.20543452){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$g : \cZ \to \cX$}}}%
    \put(0.45337041,0.02877442){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\cX$}}}%
    \put(0.82260455,0.02849035){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\cX$}}}%
    \put(0.00933444,0.00827114){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\cZ$}}}%
    \put(0.03795579,0.16436318){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S \in \bN_1(\cZ)$}}}%
    \put(0.33839099,0.08030417){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$g_\sharp S \in \bN_1(\cX)$}}}%
    \put(0.90507212,0.08592471){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T \in \bN_1(\cX)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{manifold.pdf}}%
  \end{picture}%
\endgroup%

